Conformalized Kalman Filters for State Estimation with Trustworthy Confidence Regions

Kalman-type filters are widely used for tracking dynamic systems, yet the confidence regions commonly derived from their estimated covariances can become unreliable under nonlinearities, non-Gaussian disturbances, and model mismatch. In this work, we develop a conformal prediction (CP) framework for equipping Kalman-type filters with statistically reliable confidence regions. Unlike CP applied to black-box estimators, our approach exploits the recursively estimated first- and second-order moments of the state posterior, which capture the time-varying uncertainty induced by the underlying dynamics. Based on these statistical features, we propose three complementary constructions. The first conformally calibrates Gaussian confidence regions induced by the filter moments. The second employs quantile regression to map the estimated moments into the boundaries of adaptive convex regions, which are subsequently calibrated. The third learns a Gaussian-mixture representation of the posterior and conformalizes the resulting density-based regions, enabling the characterization of multimodal and non-convex uncertainty sets. We establish finite- sample coverage guarantees for both sample-wise confidence, which controls miscoverage at individual time instances, and trajectory- wise confidence, which jointly covers the state sequence over a prescribed horizon. Numerical experiments across diverse linear and nonlinear dynamic systems demonstrate that the proposed methods attain the prescribed coverage while producing tight and informative confidence regions, and highlight the relative merits of the three constructions under different posterior characteristics.

==> csvs/linear_us.csv <==
scenario,coverage_mode,algo,snr_db,C_mean,C_svd,S,WI_mean,WI_svd
linear,sample,DQR-CPKF-128,tensor(-14.7712),0.05,0.01,0.75,52.91,11.53
linear,sample,DQR-CPKF-64,tensor(-14.7712),0.05,0.01,0.77,54.75,12.47
linear,sample,DQR-CPKF-16,tensor(-14.7712),0.05,0.01,0.77,68.70,16.64
linear,sample,Elliptical-CPKF-SW,tensor(-14.7712),0.05,0.01,0.75,50.36,10.76
linear,sample,Rec-CPKF-SW,tensor(-14.7712),0.05,0.01,0.79,63.54,13.41


==> csvs/metrics_LC-Gauss.csv <==
scenario,algo,snr_db,C_mean,C_svd,S,WI_mean,WI_svd
LC-Gauss,CGKF-TjW,0,0.08,0.09,5.03,1.36,0.06
LC-Gauss,CGKF-sw,0,4.92,0.28,87.4,0.8,0.06
LC-Gauss,LCP-TS,0,0,0.02,0.37,1.9,0.33
LC-Gauss,CGKF-Bonf-sw,0,0.05,0.01,3.11,1.44,0.12
LC-Gauss,KF-Gauss,0,4.96,0.7,87.46,0.79,0.06
LC-Gauss,KF-Gauss-Bonf,0,0.05,0.02,3.42,1.41,0.1
LC-Gauss,Union-TS,0,0.07,0.09,4.93,1.38,0
LC-Gauss,CQKF-sw,0,4.92,0.35,81.25,0.95,0.09
LC-Gauss,CQR-sw,0,5,0.37,85.25,1.13,0.13
LC-Gauss,CQKF-Tjw,0,0.101,0.062441973,4.81,1.63993286,0.030428244
LC-Gauss,CQR-Tjw,0,0.0556,0.247593699,4.86,2.069730824,0.036733315


==> csvs/metrics_LC-non-Gauss.csv <==
scenario,algo,snr_db,C_mean,C_svd,S,WI_mean,WI_svd
LC-non-Gauss,CGKF-TjW,0,0.07,0.08,4.67,1.64,0.06
LC-non-Gauss,CGKF-sw,0,4.95,0.22,82.78,0.79,0.06
LC-non-Gauss,LCP-TS,0,0.01,0.03,0.94,2.51,0.57
LC-non-Gauss,CGKF-Bonf-sw,0,0.05,0.01,3.16,1.8,0.11
LC-non-Gauss,KF-Gauss,0,4.74,0.77,82.29,0.79,0.06
LC-non-Gauss,KF-Gauss-Bonf,0,0.28,0.13,13.79,1.41,0.1
LC-non-Gauss,Union-TS,0,0.07,0.08,4.63,1.65,0
LC-non-Gauss,CQKF-sw,0,4.92,0.33,80.51,0.93,0.09
LC-non-Gauss,CQR-sw,0,5.07,0.42,87.34,1.29,0.27
LC-non-Gauss,CQKF-Tjw,0,0.1261,0.109076991,5.37,1.833269398,0.050975463
LC-non-Gauss,CQR-Tjw,0,0.079,0.045814845,5.23,2.47955927,0.078813038


==> csvs/metrics_linear.csv <==
scenario,coverage_mode,algo,snr_db,C_mean,C_svd,S,WI_mean,WI_svd
linear,sample,DQR-CPKF-SW,tensor(-14.7712),4.7233328,0.9557145,2.361666679,53.70650482,12.07152939
linear,sample,DQR-SW,tensor(-14.7712),4.7266666,1.0026949,2.363333225,144.7214813,47.15692902
linear,sample,Elliptical-CPKF-SW,tensor(-14.7712),4.9066667,0.945307,2.453333378,49.64673996,10.60163593
linear,sample,Elliptical-SW,tensor(-14.7712),4.7233328,0.9923803,2.361666679,50.16729355,10.54454231
linear,sample,Rec-CPKF-SW,tensor(-14.7712),4.7733337,0.8211766,2.386666775,63.24287033,13.45228672
linear,sample,drcp-CPKF-SW,tensor(-14.7712),4.6800002,0.8721178,2.339999914,51.01299667,11.02141953
linear,sample,drcp-SW,tensor(-14.7712),4.7433328,0.9643356,2.37166667,145.4101105,53.0497818


==> csvs/metrics_linear_traj.csv <==
scenario,coverage_mode,algo,snr_db,C_mean,C_svd,S,WI_mean,WI_svd,S_tmp
linear,trajectory,DQR-CPKF-SW,tensor(-14.7712),0.001933333,0.00213915,6.1666667,148.1107941,28.6668396,0.061666667
linear,trajectory,DQR-SW,tensor(-14.7712),0.0013,0.001822323,6.3333333,408.2625122,127.3249207,0.063333333
linear,trajectory,Elliptical-CPKF-SW,tensor(-14.7712),0.001333333,0.001649572,4.8333332,108.3991394,23.32203293,0.048333332
linear,trajectory,Elliptical-SW,tensor(-14.7712),0.050933331,0.012308211,76.1666656,50.23389816,10.57147598,0.761666656
linear,trajectory,Rec-CPKF-SW,tensor(-14.7712),0.001566667,0.001975186,5.5,198.8198395,39.23334885,0.055
linear,trajectory,drcp-CPKF-SW,tensor(-14.7712),0.001633333,0.001700007,5.6666669,110.0982437,22.17902756,0.056666669
linear,trajectory,drcp-SW,tensor(-14.7712),0.001566667,0.001946274,6.8333335,340.5480957,100.3999176,0.068333335


==> csvs/metrics_lorenz.csv <==
scenario,coverage_mode,algo,snr_db,C_mean,C_svd,S,WI_mean,WI_svd
lorenz,sample,DQR-CPKF-SW,tensor(-14.7712),4.1850001,1.0495505,0.592499971,335.9153137,232.6149292
lorenz,sample,DQR-SW,tensor(-14.7712),5.1449995,1.2185743,0.879999995,1121.739746,691.9138794
lorenz,sample,Elliptical-CPKF-SW,tensor(-14.7712),4.1600004,0.8759252,0.5625,1181.709717,1665.315674
lorenz,sample,Elliptical-SW,tensor(-14.7712),41.5150046,33.616057,1,162.4358978,37.60386276
lorenz,sample,Rec-CPKF-SW,tensor(-14.7712),4.3299999,0.7977008,0.569999993,1448.110107,1746.825439
lorenz,sample,drcp-CPKF-SW,tensor(-14.7712),4.4649996,1.2016253,0.632499993,289.414093,167.3415222
lorenz,sample,drcp-SW,tensor(-14.7712),5.2800003,1.4521624,0.922500014,1455.456665,1368.359009


==> csvs/metrics_lorenz_traj.csv <==
scenario,coverage_mode,algo,snr_db,C_mean,C_svd,S,WI_mean,WI_svd
lorenz,trajectory,DQR-CPKF-SW,tensor(-14.7712),0.00,0.00,6.25,952.25,457.28
lorenz,trajectory,DQR-SW,tensor(-14.7712),0.00,0.00,3.75,3652.12,2273.88
lorenz,trajectory,Elliptical-CPKF-SW,tensor(-14.7712),0.00,0.01,3.75,3382.93,1652.01
lorenz,trajectory,Elliptical-SW,tensor(-14.7712),0.42,0.33,100.00,160.81,37.23
lorenz,trajectory,Rec-CPKF-SW,tensor(-14.7712),0.00,0.01,4.00,3575.76,1926.82
lorenz,trajectory,drcp-CPKF-SW,tensor(-14.7712),0.00,0.00,3.50,966.55,450.96
lorenz,trajectory,drcp-SW,tensor(-14.7712),0.00,0.00,3.75,3672.17,2822.63


==> csvs/metrics_non-Linear-partial.csv <==
scenario,algo,snr_db,C_mean,C_svd,S,WI_mean,WI_svd
non-Linear-partial,CGKF-TjW,0,0.10,0.10,4.82,1.66,0.01
non-Linear-partial,CGKF-sw,0,4.91,0.22,81.09,1.25,0.18
non-Linear-partial,LCP-TS,0,0.04,0.20,3.36,1.79,0.28
non-Linear-partial,CGKF-Bonf-sw,0,0.05,0.01,2.54,1.67,0.17
non-Linear-partial,KF-Gauss,0,90.75,14.76,100.00,0.40,0.01
non-Linear-partial,KF-Gauss-Bonf,0,70.48,21.65,100.00,0.71,0.02
non-Linear-partial,Union-TS,0,0.09,0.10,4.71,1.65,0.00
non-Linear-partial,CQKF-sw,0,4.97,0.21,96.77,0.52,0.02
non-Linear-partial,CQR-sw,0,4.94,0.31,98.01,0.54,0.02
non-Linear-partial,CQKF-Tjw,0,0.05,0.06,4.59,1.28,0.02
non-Linear-partial,CQR-Tjw,0,0.05,0.04,4.47,1.42,0.01


==> csvs/metrics_non-Linear.csv <==
scenario,algo,snr_db,C_mean,C_svd,S,WI_mean,WI_svd
non-Linear,CGKF-TjW,0,0.05,0.07,4.74,1.71,0.04
non-Linear,CGKF-sw,0,5.03,0.25,98.41,0.84,0.05
non-Linear,LCP-TS,0,0.02,0.05,1.88,2.16,0.44
non-Linear,CGKF-Bonf-sw,0,0.05,0.01,4.96,1.71,0.1
non-Linear,KF-Gauss,0,15.81,1.36,100,0.62,0.04
non-Linear,KF-Gauss-Bonf,0,1.23,0.25,67.46,1.11,0.06
non-Linear,Union-TS,0,0.05,0.07,4.61,1.72,0
non-Linear,CQKF-sw,0,4.96,0.24,97.71,0.5,0.02
non-Linear,CQR-sw,0,4.94,0.31,98.08,0.54,0.02
non-Linear,CQKF-Tjw,0,0.0505,0.057102977,4.93,1.28279084,0.016901976
non-Linear,CQR-Tjw,0,0.0477,0.041227539,4.68,1.405407067,0.009876463


==> csvs/metrics_nonlinear-UKF.csv <==
scenario,coverage_mode,algo,snr_db,C_mean,C_svd,S,WI_mean,WI_svd,C_mean_tmp,C_svd_tmp
nonlinear,sample,DQR-CPKF-SW,tensor(-14.7712),5.3199995,1.2485093,2.660000086,94.86464691,30.1082859,0.053199995,0.012485093
nonlinear,sample,DQR-SW,tensor(-14.7712),5.1649995,1.2480699,2.582499981,102.2810516,50.42110825,0.051649995,0.012480699
nonlinear,sample,Elliptical-CPKF-SW,tensor(-14.7712),5.1399998,0.9886601,2.569999933,115.7956085,30.14195061,0.051399998,0.009886601
nonlinear,sample,Elliptical-SW,tensor(-14.7712),62.105006,38.3289367,31.05249977,36.5685997,26.5865593,0.62105006,0.383289367
nonlinear,sample,Rec-CPKF-SW,tensor(-14.7712),5.1849995,0.9633726,2.592499971,117.77005,28.9024353,0.051849995,0.009633726
nonlinear,sample,drcp-CPKF-SW,tensor(-14.7712),5.4849997,1.0068769,2.742500067,68.08879852,18.60149193,0.054849997,0.010068769
nonlinear,sample,drcp-SW,tensor(-14.7712),5.04,1.021903,2.519999981,87.57419586,34.33304596,0.0504,0.01021903


==> csvs/metrics_nonlinear.csv <==
scenario,coverage_mode,algo,snr_db,C_mean,C_svd,S,WI_mean,WI_svd,C_mean_tmp,C_svd_tmp
nonlinear,sample,DQR-CPKF-SW,tensor(-14.7712),4.795,1.1733542,2.397500038,52.22179794,14.06679821,0.04795,0.011733542
nonlinear,sample,DQR-SW,tensor(-14.7712),4.7099996,1.309658,2.355000019,103.8632507,51.17425537,0.047099996,0.01309658
nonlinear,sample,Elliptical-CPKF-SW,tensor(-14.7712),4.575,1.1564482,2.287499905,62.4002533,11.36209011,0.04575,0.011564482
nonlinear,sample,Elliptical-SW,tensor(-14.7712),14.1099989,11.0660307,7.054999828,46.04354477,12.55712891,0.141099989,0.110660307
nonlinear,sample,Rec-CPKF-SW,tensor(-14.7712),4.6300001,1.0929272,2.315000057,65.75089264,12.36597157,0.046300001,0.010929272
nonlinear,sample,drcp-CPKF-SW,tensor(-14.7712),4.7699999,1.2308119,2.38499999,50.49694824,13.98193932,0.047699999,0.012308119
nonlinear,sample,drcp-SW,tensor(-14.7712),4.7599997,1.1898379,2.380000114,88.59780121,34.70964813,0.047599997,0.011898379


==> csvs/metrics_nonlinear_UKF_traj.csv <==
scenario,coverage_mode,algo,snr_db,C_mean,C_svd,S,WI_mean,WI_svd,S_tmp
nonlinear,trajectory,DQR-CPKF-SW,tensor(-14.7712),0.0023,0.002583964,5.000000075,146.4959259,44.69496536,0.050000001
nonlinear,trajectory,DQR-SW,tensor(-14.7712),0.000966667,0.001686615,4.666666687,211.5463715,86.02188873,0.046666667
nonlinear,trajectory,Elliptical-CPKF-SW,tensor(-14.7712),0.001266666,0.008050013,5.66666685,272.2406006,135.3838806,0.056666669
nonlinear,trajectory,Elliptical-SW,tensor(-14.7712),0.611533344,0.387968987,100,36.96803284,26.75498772,1
nonlinear,trajectory,Rec-CPKF-SW,tensor(-14.7712),0.001266667,0.008488755,5.999999866,272.2373352,135.3896637,0.059999999
nonlinear,trajectory,drcp-CPKF-SW,tensor(-14.7712),0.001866666,0.002119984,4.500000179,128.1371918,28.13475037,0.045000002
nonlinear,trajectory,drcp-SW,tensor(-14.7712),0.0015,0.001623593,4.666666687,153.7611389,71.91401672,0.046666667


==> csvs/metrics_nonlinear_traj.csv <==
scenario,coverage_mode,algo,snr_db,C_mean,C_svd,S,WI_mean,WI_svd,S_tmp
nonlinear,trajectory,DQR-CPKF-SW,tensor(-14.7712),0.002433333,0.002081393,5.333333462,105.7630768,22.54779053,0.053333335
nonlinear,trajectory,DQR-SW,tensor(-14.7712),0.0006,0.001496784,2.999999933,206.7956696,82.00356293,0.029999999
nonlinear,trajectory,Elliptical-CPKF-SW,tensor(-14.7712),0.002566667,0.00576574,5.333333462,169.8136292,59.2834053,0.053333335
nonlinear,trajectory,Elliptical-SW,tensor(-14.7712),0.14913334,0.12413796,88.16666603,45.7592659,12.69835377,0.88166666
nonlinear,trajectory,Rec-CPKF-SW,tensor(-14.7712),0.002766667,0.005287752,5.333333462,143.6422729,42.63286972,0.053333335
nonlinear,trajectory,drcp-CPKF-SW,tensor(-14.7712),0.002266667,0.001985206,5.000000075,105.0148621,23.16481781,0.050000001
nonlinear,trajectory,drcp-SW,tensor(-14.7712),0.0008,0.001270635,2.999999933,151.2280731,69.24047852,0.029999999


==> csvs/metrics_nonlonear-partial.csv <==
scenario,coverage_mode,algo,snr_db,C_mean,C_svd,S,WI_mean,WI_svd
nonlonear-partial,sample,DQR-CPKF-SW,tensor(-14.7712),0.0013,0.009192388,271.951355,0.159999996,1.131370902
nonlonear-partial,sample,DQR-SW,tensor(-14.7712),0.0014,0.009899495,0.07,0.167199999,1.182282448
nonlonear-partial,sample,Elliptical-CPKF-SW,tensor(-14.7712),0.0007,0.004949748,0.035,0.660000026,4.666904926
nonlonear-partial,sample,Elliptical-SW,tensor(-14.7712),0.02,0.141421363,1,0.100000001,0.707106769
nonlonear-partial,sample,Rec-CPKF-SW,tensor(-14.7712),0.0008,0.005656854,0.039999999,0.519999981,3.676955223
nonlonear-partial,sample,drcp-CPKF-SW,tensor(-14.7712),0.0014,0.009899495,0.07,0.159999996,1.131370902
nonlonear-partial,sample,drcp-SW,tensor(-14.7712),0.0015,0.010606602,0.075000003,0.159700006,1.129249573
nonlonear-partial,trajectory,DQR-CPKF-SW,tensor(-14.7712),0.011999999,0.005700877,0.055,50.54800415,22.29319382
nonlonear-partial,trajectory,DQR-SW,tensor(-14.7712),0.012,0.007373941,0.059999999,31.98450089,11.31185055
nonlonear-partial,trajectory,Elliptical-CPKF-SW,tensor(-14.7712),0.01,0.022360681,0.050000001,103.822998,35.4295311
nonlonear-partial,trajectory,Elliptical-SW,tensor(-14.7712),0.827499986,0.378772676,1,1.990999937,2.820532799
nonlonear-partial,trajectory,Rec-CPKF-SW,tensor(-14.7712),0.0105,0.023478713,0.052499998,103.095993,35.33095169
nonlonear-partial,trajectory,drcp-CPKF-SW,tensor(-14.7712),0.012999999,0.01291801,0.057500001,43.50600052,25.72210884
nonlonear-partial,trajectory,drcp-SW,tensor(-14.7712),0.007999999,0.004808846,0.039999999,36.69449997,13.14845753
nonlonear-partial,trajectory,DQR-CPKF-SW,tensor(-14.7712),0.01,0.006846532,0.039999999,14.19849873,2.560134172
nonlonear-partial,trajectory,DQR-SW,tensor(-14.7712),0.007999999,0.008177714,0.037500001,9.397500038,0.313663244
nonlonear-partial,trajectory,Elliptical-CPKF-SW,tensor(-14.7712),0.007999999,0.004808846,0.037500001,22.02300072,3.146058559
nonlonear-partial,trajectory,Elliptical-SW,tensor(-14.7712),0.18249999,0.089652099,0.600000024,6.756999969,1.128803849
nonlonear-partial,trajectory,Rec-CPKF-SW,tensor(-14.7712),0.007,0.005419871,0.035,24.77149773,2.429474592
nonlonear-partial,trajectory,drcp-CPKF-SW,tensor(-14.7712),0.012499999,0.005863019,0.055,11.93399906,2.891036272
nonlonear-partial,trajectory,drcp-SW,tensor(-14.7712),0.01,0.003952847,0.0425,8.670000076,0.355044156
nonlonear-partial,trajectory,DQR-CPKF-SW,tensor(-14.7712),0.0255,0.011911129,0.0625,19.8029995,9.165215492
nonlonear-partial,trajectory,DQR-SW,tensor(-14.7712),0.013499999,0.016733199,0.055,23.36649704,5.069882393
nonlonear-partial,trajectory,Elliptical-CPKF-SW,tensor(-14.7712),0.022,0.009253378,0.055,39.6875,13.48837662
nonlonear-partial,trajectory,Elliptical-SW,tensor(-14.7712),0.363500029,0.153160453,0.625,14.52600098,6.017544746
nonlonear-partial,trajectory,Rec-CPKF-SW,tensor(-14.7712),0.022,0.020417517,0.052499998,41.85900116,6.696481705
nonlonear-partial,trajectory,drcp-CPKF-SW,tensor(-14.7712),0.019499999,0.009253378,0.055,17.66749954,7.059388638
nonlonear-partial,trajectory,drcp-SW,tensor(-14.7712),0.021,0.020811655,0.067500003,20.35750008,4.21900177
nonlonear-partial,trajectory,DQR-CPKF-SW,tensor(-14.7712),0.00255,0.003292307,0.057500001,159.5860596,59.51836395
nonlonear-partial,trajectory,DQR-SW,tensor(-14.7712),0.00095,0.00225255,0.0425,218.8781586,88.86528778
nonlonear-partial,trajectory,Elliptical-CPKF-SW,tensor(-14.7712),0.00525,0.013231167,0.052499998,289.0328369,141.6641388
nonlonear-partial,trajectory,Elliptical-SW,tensor(-14.7712),0.885350049,0.212440282,1,7.36619997,10.34480381
nonlonear-partial,trajectory,Rec-CPKF-SW,tensor(-14.7712),0.00495,0.012273354,0.050000001,292.5997009,146.7805634
nonlonear-partial,trajectory,drcp-CPKF-SW,tensor(-14.7712),0.00215,0.00323446,0.050000001,161.7745514,71.59141541
nonlonear-partial,trajectory,drcp-SW,tensor(-14.7712),0.0018,0.001823878,0.039999999,157.470108,72.75790405
nonlonear-partial,trajectory,DQR-CPKF-SW,tensor(-14.7712),-1.53E-20,1.08E-19,0,-1.53E-20,1.08E-19
nonlonear-partial,trajectory,DQR-SW,tensor(-14.7712),0,0,0,1.54E+33,5.85E+33
nonlonear-partial,trajectory,Elliptical-CPKF-SW,tensor(-14.7712),-1.53E-20,1.08E-19,0,-1.53E-20,1.08E-19
nonlonear-partial,trajectory,Elliptical-SW,tensor(-14.7712),-1.53E-20,1.08E-19,0,0,0
nonlonear-partial,trajectory,Rec-CPKF-SW,tensor(-14.7712),-1.53E-20,1.08E-19,0,0,0
nonlonear-partial,trajectory,drcp-CPKF-SW,tensor(-14.7712),-1.53E-20,1.08E-19,0,-1.53E-20,1.08E-19
nonlonear-partial,trajectory,drcp-SW,tensor(-14.7712),0.0012,0.002284722,0.048333332,155.2119598,71.94667053


==> metrics_nonlinear.csv <==
scenario,coverage_mode,algo,snr_db,C_mean,C_svd,S,WI_mean,WI_svd
nonlinear,sample,DQR-CPKF-SW,tensor(-14.7712),0.047600001,0.01264669,2.380000114,16.60745049,6.786634445
nonlinear,sample,DQR-SW,tensor(-14.7712),0.048349995,0.011969455,2.417500019,62.59749985,36.23209763
nonlinear,sample,Elliptical-CPKF-SW,tensor(-14.7712),0.052600004,0.013343576,2.630000114,60.09399796,76.2363739
nonlinear,sample,Elliptical-SW,tensor(-14.7712),0.421249986,0.337141812,21.0625,10.39094925,2.415802717
nonlinear,sample,Rec-CPKF-SW,tensor(-14.7712),0.053200003,0.012657578,2.660000086,73.34634399,78.36461639
nonlinear,sample,drcp-CPKF-SW,tensor(-14.7712),0.047350001,0.013743365,2.367500067,15.96850109,5.85094595
nonlinear,sample,drcp-SW,tensor(-14.7712),0.046299998,0.012061069,2.315000057,88.64355469,80.72980499

